mm-Wave Radar Hand Shape Classification Using Deformable Transformers

A novel, real-time, mm-Wave radar-based static hand shape classification algorithm and implementation are proposed. The method finds several applications in low cost and privacy sensitive touchless control technology using 60 Ghz radar as the sensor input. As opposed to prior Range-Doppler image based 2D classification solutions, our method converts raw radar data to 3D sparse cartesian point clouds.The demonstrated 3D radar neural network model using deformable transformers significantly surpasses the performance results set by prior methods which either utilize custom signal processing or apply generic convolutional techniques on Range-Doppler FFT images. Experiments are performed on an internally collected dataset using an off-the-shelf radar sensor.

==> 00_README.txt <==

1) EuMW_Paper_LaTeX_Template_A4_V4.pdf
   This PDF contains format instructions for EuMW papers. 
   It is also the resulting PDF created from the source file 
   EuMW_Paper_LaTeX_Template_A4_V4.tex.

2) EuMW_Paper_LaTeX_Template_A4_V4.tex
   Authors should write their papers by editing this
   source file and adding their own text.


